Analytics of Longitudinal System Monitoring Data for Performance Prediction

In recent years, several HPC facilities have started continuous monitoring of their systems and jobs to collect performance-related data for understanding performance and operational efficiency. Such data can be used to optimize the performance of individual jobs and the overall system by creating data-driven models that can predict the performance of jobs waiting in the scheduler queue. In this paper, we model the performance of representative control jobs using longitudinal system-wide monitoring data and machine learning to explore the causes of performance variability. We analyze these prediction models in great detail to identify the features that are dominant predictors of performance. We demonstrate that such models can be application-agnostic and can be used for predicting performance of applications that are not included in training.

==> figs/Experiment1/mape.dat <==
"My routers" 4.67 4.69 8.36 8.12
"IO routers" 3.79 4.75 7.92 8.85
"All routers" 4.04 4.49 7.73 7.97

==> figs/Experiment1/within15.dat <==
"My routers" 96.7 95.89 86.07 87.05
"IO routers" 98.12 97.32 83.75 81.52
"All routers" 97.44 98.71 84.73 87.59

==> figs/Experiment2/all_routers/mape_all_routers.dat <==
"mean" 4.23 4.71 8.15 8.21
"std dev" 4.69 4.54 8.42 8.32
"median" 4.99 4.65 7.45 8.82
"perc 75" 4.09 4.84 7.66 8.03
"perc 95" 4.74 4.72 7.5 8.58


==> figs/Experiment2/all_routers/within15_all_routers.dat <==
"mean" 97.46 98.02 82.73 85.66
"std dev" 96.79 95.38 82.09 84.37
"median" 94.19 95.35 86.11 79.81 
"perc 75" 97.42 98.04 83.43 86.28
"perc 95" 96.77 98.04 84.11 81.14


==> figs/Experiment2/my_routers/mape_my_routers.dat <==
"mean" 4.31 4.32 7.87 8.37
"std dev" 4.19 4.67 8.12 8.72
"median" 4.63 4.48 7.71 8.38
"perc 75" 4.68 4.38 7.73 8.19
"perc 95" 4.39 4.44 8.83 8.70


==> figs/Experiment2/my_routers/within15_my_routers.dat <==
"mean" 98.00 97.33 86.12 84.55
"std dev" 96.79 97.33 85.45 82.3
"median" 98.79 98.00 84.12 83.64
"perc 75" 97.45 98.00 84.79 85.70
"perc 95" 96.12 98.67 82.18 86.12


==> figs/Experiment3/Subsection1/seen_mape.dat <==
"AMG 128" 6.635 7.1285 6.7475 6.7406
"AMG 512" 5.9062 6.973 6.2163 7.1576
"MILC 128" 4.9414 5.6606 4.9237 5.0785
"MILC 512" 5.0215 5.8116 5.7268 5.5303


==> figs/Experiment3/Subsection1/seen_psle.dat <==
"AMG 128" 9.8517 12.8324 7.5066 7.9048
"AMG 512" 8.6193 12.6554 7.5565 11.3665
"MILC 128" 4.4601 6.5897 4.4565 4.8875
"MILC 512" 5.4908 8.4393 5.6886 5.0636


==> figs/Experiment3/Subsection1/unseen_mape.dat <==
"AMG 128" 3.4632 3.9927 3.5188 3.7169
"AMG 512" 4.3525 4.3806 4.2547 4.5602
"MILC 128" 8.2184 9.8977 8.719 9.1125
"MILC 512" 7.6818 8.5645 7.4972 7.4083


==> figs/Experiment3/Subsection1/unseen_psle.dat <==
"AMG 128" 1.0803 1.8519 1.0031 1.8519
"AMG 512" 2.1104 2.1104 1.2987 1.2987
"MILC 128" 15.5855 21.3608 13.924 16.1393
"MILC 512" 13.629 16.8548 11.0484 13.1452



==> figs/Experiment3/Subsection2/seen_mape.dat <==
"AMG" 9.2291 9.5795 8.9043 9.467
"MILC" 6.7057 6.8654 6.0602 5.9638
"miniVite" 5.4516 6.4969 5.936 6.2146


==> figs/Experiment3/Subsection2/seen_psle.dat <==
"AMG" 20.0126 19.5539 16.0943 18.628
"MILC" 9.5875 10.7239 7.3148 6.149
"miniVite" 6.3555 10.1672 6.3575 8.5788


==> figs/Experiment3/Subsection2/unseen_mape.dat <==
"AMG" 3.8333 4.3412 3.9074 4.115
"MILC" 7.7384 9.2004 8.4268 8.4356
"miniVite" 11.410 11.929 9.894 10.013


==> figs/Experiment3/Subsection2/unseen_psle.dat <==
"AMG" 1.1867 2.2943 1.1867 1.4636
"MILC" 12.3802 18.5703 13.6581 13.9776
"miniVite" 26.30 28.00 18.1 19.8


==> figs/StatisticalDiff/amg512_range.dat <==
320-328 0 0
328-337 0 0
337-346 0 0
346-354 1 0
354-363 5 0
363-372 9 6
372-380 9 4
380-389 10 5
389-398 1 7
398-406 2 5
406-415 1 5
415-424 0 6
424-432 0 5
432-441 0 2
441-450 1 6


==> figs/StatisticalDiff/milc512_range.dat <==
300-320 0 0
320-340 1 0
340-360 5 2
360-380 11 4
380-400 11 7
400-420 4 13
420-440 0 11
440-460 1 8
460-480 2 5
480-500 0 2
500-520 0 0
520-540 0 1
540-560 0 1
560-580 0 0
580-600 0 2


==> figs/StatisticalDiff/minivite128_range.dat <==
250-273 0 0
273-296 15 2
296-320 13 7
320-343 4 6
343-366 1 2
366-390 0 2
390-413 0 3
413-436 0 0
436-460 1 2
460-483 0 0
483-506 0 1
506-530 1 1
530-553 0 0
553-576 0 0
576-600 0 1

==> figs/variability/amg-128-var.dat <==
2018-12-04 13:24:31 1.104536
2018-12-04 21:49:44 1.040154
2018-12-05 02:07:51 1.069794
2018-12-05 22:00:17 1.147741
2018-12-06 11:01:34 1.057479
2018-12-06 11:16:06 1.064195
2018-12-06 12:49:33 1.075711
2018-12-06 13:08:04 1.067796
2018-12-06 17:06:09 1.088286
2018-12-07 10:05:00 1.124291
2018-12-07 10:16:00 1.222187
2018-12-09 16:32:53 1.054110
2018-12-09 16:45:21 1.048971
2018-12-10 18:06:51 1.114081
2018-12-10 18:44:43 1.229705
2018-12-11 03:20:12 1.045714
2018-12-13 03:54:33 1.125920
2018-12-13 04:06:30 1.064916
2018-12-13 05:12:08 1.052328
2018-12-13 05:23:47 1.044929
2018-12-13 07:17:26 1.002737
2018-12-13 21:31:53 1.060063
2018-12-13 23:23:08 1.068230
2018-12-14 02:25:05 1.290750
2018-12-14 10:40:44 1.069669
2018-12-14 19:19:49 1.067268
2018-12-15 01:26:44 1.066666
2018-12-15 01:46:23 1.048106
2018-12-15 09:19:45 1.044073
2018-12-15 18:26:09 1.069244
2018-12-16 15:28:31 1.053696
2018-12-16 21:39:17 1.086222
2018-12-17 03:10:20 1.277531
2018-12-17 15:13:48 1.066510
2018-12-18 11:57:22 1.072151
2018-12-18 23:02:46 1.056541
2018-12-19 20:47:27 1.034472
2018-12-22 21:48:58 1.052979
2018-12-24 06:56:20 1.102949
2018-12-24 15:21:48 1.048794
2018-12-25 12:07:51 1.047567
2018-12-25 14:13:03 1.060510
2018-12-25 17:01:15 1.043425
2018-12-27 04:18:33 1.209560
2018-12-27 04:38:43 1.052693
2018-12-27 04:58:18 1.051174
2018-12-31 20:48:54 1.145539
2018-12-31 21:03:46 1.070367
2018-12-31 21:26:44 1.089165
2019-01-02 21:58:31 1.052184
2019-01-03 03:26:29 1.088170
2019-01-03 03:47:46 1.105119
2019-01-03 04:19:33 1.088851
2019-01-03 04:39:24 1.062374
2019-01-03 05:56:36 1.143743
2019-01-03 06:26:35 1.080336
2019-01-03 20:44:26 1.136303
2019-01-03 21:01:19 1.083699
2019-01-05 05:56:48 1.040852
2019-01-05 13:18:13 1.061061
2019-01-06 02:17:43 1.150280
2019-01-07 03:39:01 1.083980
2019-01-07 11:47:52 1.049641
2019-01-08 01:28:48 1.167049
2019-01-09 03:33:38 1.044286
2019-01-09 13:48:03 1.058340
2019-01-10 06:59:58 1.000000
2019-01-10 09:44:46 1.091042
2019-01-10 11:15:24 1.043628
2019-01-10 13:46:03 1.044359
2019-01-10 18:22:32 1.012370
2019-01-11 17:50:25 1.109395
2019-01-11 19:53:57 1.053194
2019-01-12 01:22:15 1.027289
2019-01-12 18:21:14 1.102980
2019-01-13 10:58:38 1.045754
2019-01-14 11:10:05 1.080742
2019-01-15 03:16:25 1.328455
2019-01-16 13:49:24 1.028822
2019-01-17 02:42:17 1.021586
2019-01-17 03:37:41 1.046357
2019-01-19 01:38:44 1.193074
2019-01-19 13:46:34 1.099906
2019-01-20 00:44:05 1.088899
2019-01-20 08:48:19 1.136568
2019-01-21 03:04:57 1.162776
2019-01-21 18:19:38 1.023578
2019-01-21 23:07:23 1.068508
2019-01-22 18:28:51 1.025775
2019-01-23 01:04:05 1.064974
2019-01-23 11:44:20 1.123631
2019-01-23 14:55:36 1.120835
2019-01-24 00:10:39 1.070213
2019-01-24 15:50:28 1.151762
2019-01-25 11:05:48 1.179659
2019-01-25 16:29:53 1.160987
2019-01-26 15:53:30 1.110500
2019-01-26 23:47:33 1.046340
2019-01-27 18:30:54 1.079472
2019-01-28 20:36:00 1.093350
2019-01-28 21:44:01 1.128884
2019-01-29 18:52:59 1.122935
2019-01-29 22:56:24 1.084552
2019-01-30 09:38:13 1.117555
2019-01-30 23:41:50 1.150897
2019-01-31 19:01:59 1.060924
2019-02-01 20:20:29 1.036590
2019-02-02 02:11:54 1.340788
2019-02-02 18:27:30 1.241097
2019-02-05 01:04:36 1.087856
2019-02-05 07:41:33 1.063844
2019-02-10 19:06:19 1.092069
2019-02-11 07:41:38 1.051590
2019-02-11 20:31:34 1.061584
2019-02-12 05:23:13 1.084400
2019-02-12 19:43:19 1.119119
2019-02-13 05:25:41 1.082115
2019-02-14 00:56:33 1.061608
2019-02-14 16:49:29 1.075418
2019-02-14 17:14:18 1.060402
2019-02-15 01:20:47 1.129828
2019-02-15 08:29:45 1.207992
2019-02-17 11:27:44 1.077659
2019-02-17 19:28:45 1.114911
2019-02-18 04:07:16 1.027966
2019-02-18 16:07:26 1.055640
2019-02-19 05:16:22 1.073066
2019-02-19 18:13:35 1.028426
2019-02-20 06:23:33 1.050533
2019-02-20 17:31:10 1.071188
2019-02-21 05:24:25 1.046164
2019-02-21 19:28:03 1.168806
2019-02-22 05:35:19 1.135081
2019-02-22 17:42:07 1.083163
2019-02-23 05:43:27 1.098211
2019-02-24 07:45:01 1.056393
2019-02-25 19:14:58 1.113910
2019-02-26 06:22:25 1.075171
2019-02-26 18:09:05 1.050864
2019-02-27 06:11:07 1.038554
2019-02-27 19:16:41 1.083840
2019-02-28 06:08:22 1.082688
2019-02-28 19:21:27 1.155400
2019-03-01 06:41:57 1.101991
2019-03-01 19:06:58 1.130323
2019-03-02 06:42:05 1.070272
2019-03-02 19:14:36 1.075866
2019-03-03 07:09:52 1.047556
2019-03-03 19:08:23 1.080613
2019-03-04 07:12:31 1.072853
2019-03-04 19:44:27 1.090447
2019-03-05 07:12:20 1.078617
2019-03-05 19:37:56 1.104921
2019-03-06 07:39:24 1.077970
2019-03-06 20:10:02 1.031908
2019-03-07 08:07:52 1.147289
2019-03-07 21:14:52 1.369123
2019-03-08 08:09:02 1.109366
2019-03-08 20:10:19 1.101207
2019-03-09 08:23:38 1.052853
2019-03-09 20:09:19 1.043602
2019-03-10 08:37:04 1.052832
2019-03-10 20:11:22 1.062412
2019-03-11 08:41:05 1.091170
2019-03-11 20:49:02 1.214146
2019-03-12 08:45:20 1.258751
2019-03-12 20:37:33 1.042393
2019-03-14 04:03:52 1.032157
2019-03-14 17:38:28 1.030006
2019-03-15 00:48:23 1.020789
2019-03-15 10:05:38 1.029699
2019-03-16 07:13:27 1.060805
2019-03-16 11:19:02 1.090593
2019-03-16 22:30:42 1.045894
2019-03-17 10:08:16 1.075391
2019-03-17 22:15:48 1.100495
2019-03-18 10:49:48 1.108449
2019-03-18 22:13:49 1.095150
2019-03-19 11:37:37 1.233798
2019-03-19 22:23:36 1.060718
2019-03-20 10:22:28 1.093968
2019-03-21 00:18:11 1.059889
2019-03-21 14:16:08 1.216412
2019-03-21 22:57:35 1.071235
2019-03-22 13:28:05 1.037340
2019-03-23 00:54:10 1.101176
2019-03-23 10:42:23 1.071278
2019-03-23 22:42:50 1.048510
2019-03-24 10:39:21 1.149362
2019-03-24 22:39:52 1.040352
2019-03-25 13:35:04 1.037147
2019-03-26 01:08:57 1.076646
2019-03-26 10:57:51 1.424599
2019-03-26 11:47:33 1.207825
2019-03-28 00:58:32 1.261326
2019-03-28 05:10:17 1.051062
2019-03-28 06:48:59 1.033621
2019-03-28 11:57:30 1.093779
2019-03-28 23:59:32 1.168748
2019-03-29 12:55:07 1.082991
2019-03-29 18:00:07 1.032748
2019-03-30 03:59:23 1.069482
2019-03-30 12:06:32 1.042355
2019-03-31 00:34:33 1.030107
2019-03-31 14:01:18 1.031852
2019-03-31 23:50:52 1.060096
2019-04-01 14:08:38 1.037368
2019-04-02 06:18:33 1.043530
2019-04-02 12:17:21 1.065946
2019-04-02 12:33:20 1.045867
2019-04-03 00:29:31 1.028918
2019-04-03 17:01:24 1.379401
2019-04-04 01:06:07 1.053076
2019-04-04 12:30:56 1.103254
2019-04-05 00:13:51 1.272198
2019-04-05 13:03:09 1.054060
2019-04-05 13:32:01 1.038758
2019-04-06 01:05:14 1.074793


==> figs/variability/milc-128-var.dat <==
2018-12-04 11:25:19 1.196946
2018-12-04 21:50:52 1.019555
2018-12-05 04:08:03 1.207092
2018-12-05 22:12:33 1.058169
2018-12-06 15:44:15 1.196205
2018-12-06 17:15:31 1.118055
2018-12-06 17:32:25 1.200734
2018-12-06 18:42:01 1.306109
2018-12-06 19:15:36 1.121765
2018-12-07 05:22:59 1.196771
2018-12-07 10:21:57 1.631230
2018-12-09 16:33:59 1.086722
2018-12-09 16:46:34 1.114422
2018-12-10 18:46:49 1.395941
2018-12-10 19:01:52 1.217578
2018-12-11 03:33:45 1.009978
2018-12-13 04:01:34 1.140125
2018-12-13 04:13:28 1.154506
2018-12-13 05:13:20 1.104793
2018-12-13 05:24:59 1.102026
2018-12-13 16:52:30 1.114125
2018-12-13 21:33:17 1.172967
2018-12-13 23:24:31 1.179811
2018-12-14 02:29:41 2.023016
2018-12-14 10:40:58 1.135344
2018-12-14 22:19:21 1.079121
2018-12-15 01:27:48 1.152865
2018-12-15 01:55:38 1.008818
2018-12-15 09:20:30 1.022495
2018-12-15 20:17:36 1.055570
2018-12-16 15:36:36 1.117010
2018-12-16 22:13:26 1.072982
2018-12-17 04:49:38 1.132234
2018-12-17 15:19:10 1.072650
2018-12-18 12:06:47 1.248740
2018-12-18 23:03:30 1.031898
2018-12-22 20:35:48 1.017548
2018-12-23 00:06:28 1.018799
2018-12-24 07:46:13 1.284504
2018-12-24 15:22:46 1.065585
2018-12-25 14:03:29 1.152201
2018-12-25 14:24:55 1.067486
2018-12-25 17:02:09 1.027709
2018-12-27 04:21:56 1.719762
2018-12-27 04:39:28 1.000000
2018-12-27 04:58:58 1.000531
2019-01-01 10:38:54 1.047109
2019-01-01 10:50:32 1.128947
2019-01-01 11:11:14 1.012945
2019-01-02 22:11:21 1.207005
2019-01-03 03:28:06 1.240778
2019-01-03 03:49:27 1.244666
2019-01-03 04:30:55 1.172182
2019-01-03 04:52:15 1.176159
2019-01-03 05:58:07 1.229623
2019-01-03 06:38:21 1.224705
2019-01-03 20:45:56 1.232521
2019-01-04 20:24:36 1.071022
2019-01-05 07:05:34 1.123590
2019-01-05 13:19:29 1.105268
2019-01-06 02:26:32 1.021025
2019-01-07 04:17:27 1.590338
2019-01-07 11:48:53 1.081273
2019-01-08 01:48:16 1.419896
2019-01-09 03:34:35 1.062047
2019-01-09 13:48:59 1.074133
2019-01-10 07:23:04 1.224828
2019-01-10 10:32:29 1.093497
2019-01-10 11:38:44 1.389238
2019-01-10 11:51:04 1.493265
2019-01-10 18:43:51 1.086208
2019-01-11 17:51:45 1.202611
2019-01-11 19:59:08 1.342080
2019-01-12 01:31:11 1.130842
2019-01-12 18:27:33 1.358373
2019-01-13 11:01:00 1.342444
2019-01-14 11:11:12 1.122629
2019-01-15 03:24:35 1.325515
2019-01-16 14:13:33 1.233044
2019-01-17 03:13:20 1.203325
2019-01-17 03:22:07 1.222955
2019-01-19 02:49:03 1.869501
2019-01-19 13:49:02 1.421259
2019-01-20 00:55:47 1.415178
2019-01-20 08:52:27 1.292238
2019-01-21 03:07:03 1.383001
2019-01-21 18:21:05 1.030081
2019-01-21 23:12:45 1.033805
2019-01-22 18:36:49 1.099580
2019-01-23 01:31:39 1.135054
2019-01-23 11:49:29 1.336039
2019-01-23 14:58:23 1.506825
2019-01-24 00:11:41 1.110792
2019-01-24 15:52:03 1.176625
2019-01-25 11:08:44 1.586487
2019-01-25 16:31:55 1.392571
2019-01-26 16:02:45 1.540275
2019-01-26 23:57:55 1.352758
2019-01-27 18:37:43 1.053282
2019-01-28 20:50:38 1.276617
2019-01-28 21:50:57 1.247210
2019-01-29 19:01:36 1.408335
2019-01-30 04:06:30 1.217806
2019-01-30 09:39:24 1.171249
2019-01-30 23:49:07 1.475379
2019-01-31 19:04:27 1.431296
2019-02-01 20:31:20 1.571766
2019-02-02 02:20:20 1.406628
2019-02-02 18:30:19 1.587911
2019-02-05 01:06:20 1.037042
2019-02-05 07:42:18 1.035221
2019-02-10 19:06:19 1.030657
2019-02-11 07:42:34 1.052307
2019-02-11 20:32:24 1.058562
2019-02-12 05:27:06 1.107384
2019-02-12 19:46:37 1.539517
2019-02-13 05:26:26 1.058638
2019-02-14 00:57:00 1.076709
2019-02-14 16:50:36 1.033642
2019-02-14 17:15:13 1.095067
2019-02-15 01:27:41 1.257405
2019-02-15 08:53:30 1.407918
2019-02-17 11:28:41 1.082922
2019-02-17 19:29:34 1.149853
2019-02-18 04:08:17 1.085196
2019-02-18 16:08:39 1.135849
2019-02-19 05:17:24 1.103034
2019-02-19 18:15:22 1.142444
2019-02-20 06:34:03 1.121206
2019-02-20 17:44:04 1.132100
2019-02-21 05:37:19 1.105327
2019-02-21 19:30:00 1.375883
2019-02-22 05:36:18 1.230603
2019-02-22 17:43:34 1.184630
2019-02-23 05:45:17 1.305898
2019-02-24 07:51:07 1.097000
2019-02-25 19:33:15 1.144330
2019-02-26 06:23:39 1.141154
2019-02-26 18:17:52 1.107354
2019-02-27 06:12:35 1.163181
2019-02-27 19:27:37 1.082790
2019-02-28 06:09:41 1.165386
2019-02-28 19:27:03 1.350443
2019-03-01 06:55:01 1.185984
2019-03-01 19:08:03 1.163008
2019-03-02 06:43:07 1.102430
2019-03-02 19:16:05 1.109810
2019-03-03 07:11:12 1.148938
2019-03-03 19:09:14 1.132240
2019-03-04 07:14:03 1.203569
2019-03-04 20:23:46 1.377509
2019-03-05 07:23:26 1.121772
2019-03-05 19:42:34 1.343091
2019-03-06 07:40:42 1.146149
2019-03-06 20:11:03 1.079095
2019-03-07 08:46:42 1.230972
2019-03-07 21:18:32 1.899194
2019-03-08 08:10:45 1.271033
2019-03-08 20:16:22 1.405111
2019-03-09 08:24:24 1.053801
2019-03-09 20:10:21 1.081618
2019-03-10 08:38:04 1.083715
2019-03-10 20:17:04 1.160959
2019-03-11 08:50:35 1.108591
2019-03-11 21:01:39 1.405531
2019-03-12 08:50:51 1.513324
2019-03-12 20:38:39 1.097313
2019-03-14 04:11:00 1.046250
2019-03-14 17:39:44 1.119178
2019-03-15 00:58:52 1.042235
2019-03-15 10:21:34 1.219772
2019-03-16 07:17:32 1.074503
2019-03-16 11:23:30 1.103581
2019-03-16 22:32:03 1.148620
2019-03-17 10:10:52 1.170484
2019-03-18 03:12:47 1.178956
2019-03-18 11:10:45 1.099640
2019-03-18 22:15:35 1.244929
2019-03-19 11:47:20 1.337871
2019-03-19 22:25:39 1.309613
2019-03-20 10:48:55 1.246903
2019-03-21 00:24:17 1.085565
2019-03-21 14:17:49 1.356680
2019-03-21 22:59:06 1.202648
2019-03-22 13:29:06 1.072793
2019-03-23 00:55:36 1.225941
2019-03-23 11:20:17 1.139503
2019-03-23 22:45:51 1.134831
2019-03-24 10:40:19 1.136151
2019-03-24 22:42:03 1.319581
2019-03-25 13:53:38 1.156157
2019-03-26 01:10:34 1.237030
2019-03-26 11:07:50 1.282226
2019-03-26 11:27:17 1.386170
2019-03-28 01:29:25 1.644943
2019-03-28 05:18:28 1.157996
2019-03-28 06:49:55 1.045518
2019-03-28 12:06:57 1.229634
2019-03-29 00:00:43 1.189554
2019-03-29 15:06:31 1.136281
2019-03-29 18:10:31 1.060926
2019-03-30 12:11:19 1.115537
2019-03-31 00:37:57 1.107341
2019-03-31 14:02:09 1.044035
2019-04-01 01:41:20 1.042544
2019-04-01 14:25:42 1.056035
2019-04-02 06:19:12 1.074229
2019-04-02 12:23:44 1.117673
2019-04-02 12:45:22 1.055666
2019-04-03 00:31:36 1.064861
2019-04-03 17:09:44 1.982076
2019-04-04 01:07:42 1.115946
2019-04-04 12:32:21 1.216365
2019-04-05 00:23:06 1.133947
2019-04-05 13:04:40 1.151552
2019-04-05 13:42:47 1.123958
2019-04-06 01:14:50 1.207282

